Interpretable Companions for Black-Box Models

We present an interpretable companion model for any pre-trained black-box classifiers. The idea is that for any input, a user can decide to either receive a prediction from the black-box model, with high accuracy but no explanations, or employ a companion rule to obtain an interpretable prediction with slightly lower accuracy. The companion model is trained from data and the predictions of the black-box model, with the objective combining area under the transparency--accuracy curve and model complexity. Our model provides flexible choices for practitioners who face the dilemma of choosing between always using interpretable models and always using black-box models for a predictive task, so users can, for any given input, take a step back to resort to an interpretable prediction if they find the predictive performance satisfying, or stick to the black-box model if the rules are unsatisfying. To show the value of companion models, we design a human evaluation on more than a hundred people to investigate the tolerable accuracy loss to gain interpretability for humans.

==> figs/adult_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.8674,0.0018547236990991425,0.8674,0.0018547236990991425,0.8674,0.0018547236990991425
0.05,0.8670460357746974,0.0020284823842770523,0.865449868450295,0.002636419878819681,0.8648677850193129,0.001519383601666733
0.1,0.8666852918883776,0.002189575190953042,0.8634997369005898,0.0034575525633522065,0.8623355700386259,0.0013296383496261956
0.15000000000000002,0.8662212468153498,0.002153970265880939,0.8611763716723593,0.004568437392968998,0.858848679098679,0.0009880344599477676
0.2,0.8657647034254925,0.0021235643569903198,0.8577655555345312,0.0068007603876287775,0.8515494639941696,0.0022513545904537563
0.25,0.8653796569597636,0.002068343515707262,0.8571491258601492,0.006930942918960661,0.8482275297835509,0.0027312111273549104
0.30000000000000004,0.8650599142618531,0.00199928229976577,0.8561567892997226,0.00600914068280352,0.8449055955729319,0.0034730085813195755
0.35000000000000003,0.8643642796800215,0.002032275277454884,0.8551529076786626,0.005148843878508711,0.8416068192570499,0.0043132734752827865
0.4,0.8636517724818663,0.002074959928406431,0.8542819000076303,0.004575267367247812,0.83896667510335,0.004596821296028099
0.45,0.8628440325341229,0.0021934291576039397,0.8538221308579802,0.004614100723604898,0.8364734493181809,0.004799831726557351
0.5,0.8620103478597405,0.002277349952773366,0.8533041767593506,0.004709287054472568,0.8339802235330118,0.005056898937330835
0.55,0.860081104231166,0.0018892853520853794,0.8527868540382719,0.0048098522875380505,0.8314869977478427,0.005360251188605931
0.6000000000000001,0.856136888333816,0.0017873555741439104,0.8521183976523492,0.004797188763963872,0.8293302116281456,0.005565192923250977
0.65,0.8530197483998254,0.002341653433524993,0.8507358926749602,0.00428519332272285,0.8273626728202764,0.005809286062764065
0.7000000000000001,0.8506133232918058,0.0021000477066044545,0.8476045274960006,0.003801051809662054,0.8253951340124072,0.006172797571263494
0.75,0.8480142045379339,0.0020375754780322624,0.8429800494068773,0.005191831566476525,0.8235290944105786,0.00655365023730526
0.8,0.8446218104516794,0.0018472758665574291,0.8378852953235562,0.006512382820792663,0.8220486196647384,0.006758931607970511
0.8500000000000001,0.840585928946951,0.0023710756641304714,0.8339315327184892,0.006773080100822069,0.8208451690821255,0.006499925426428953
0.9,0.8358938069541217,0.003229580932135275,0.829486753580429,0.007324872972442912,0.8201134990395614,0.005766615136377518
0.9500000000000001,0.8289664584208062,0.002697719581205402,0.8238169596093371,0.006817094478657205,0.8192552457603822,0.0052558251333527485
1.0,0.8218,0.002785677655436826,0.8168,0.005455272678794307,0.8182,0.004995998398718695


==> figs/adult_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.8615999999999999,0.002059126028197402,0.8613999999999999,0.0024166091947189165,0.8613999999999999,0.0024166091947189165
0.05,0.8612154962269237,0.0020917690544106646,0.8603784771211572,0.00303174401336073,0.8595192359232475,0.0023477094670832873
0.1,0.8608309924538473,0.002136387350408675,0.8593569542423142,0.0037009127530153803,0.8576384718464951,0.002445766771659042
0.15000000000000002,0.8604700578240342,0.002206262651500609,0.8581451494080378,0.004670388248396432,0.8546726884226883,0.0026930978242761263
0.2,0.8601202145557568,0.0022925647858750703,0.8561790340437201,0.006590262323707745,0.8482139801232019,0.0035920861180260364
0.25,0.8597372444238658,0.002351746234020179,0.8551083023880564,0.007389139426073244,0.845080217955594,0.004288410721397159
0.30000000000000004,0.8592102625747184,0.0024072828632124383,0.8544625449121629,0.007164921977660134,0.8419464557879858,0.005061722761670019
0.35000000000000003,0.8583421123476891,0.0025216500576930793,0.853799732331906,0.006971704265989568,0.8388358515151145,0.0058498259052546225
0.4,0.8574961959428393,0.0026315796183651353,0.8532120155370894,0.006855146740821608,0.8364360513362346,0.005893964993965676
0.45,0.8566856043803417,0.0027058049467905904,0.852554909136056,0.0065400223465476096,0.8342735831224278,0.005709876660872366
0.5,0.855613372947168,0.0026037649849804194,0.8515131846618804,0.005986367112975208,0.832111114908621,0.005587463351044261
0.55,0.8542953714470285,0.0022449410522209197,0.8497165274158455,0.005309839789237015,0.8299486466948143,0.005530821729251103
0.6000000000000001,0.85150532264344,0.0018532860113676646,0.8478671930094164,0.005424481604052902,0.8280710052432536,0.005493603428746346
0.65,0.8486236354406461,0.0012020541158892922,0.8462289691549134,0.005413014003835982,0.8263535788454563,0.0055456492382631875
0.7000000000000001,0.8468452996787093,0.0017807156800041999,0.8436418210951521,0.004501286950192013,0.8246361524476591,0.005721067767175852
0.75,0.8449649465827271,0.0028991648317215077,0.8377022168656456,0.00560744727395842,0.8228619960892356,0.00606609598811103
0.8,0.8415505219960077,0.003303872978089207,0.8301464808833432,0.005818130117687661,0.8214964978839021,0.006251201488114764
0.8500000000000001,0.8378851175079245,0.003252349765087997,0.825301502947487,0.005187513552501402,0.8205190821256038,0.0059859745482819336
0.9,0.8332354022886135,0.0031545360450064446,0.8218617056541477,0.005478583571638072,0.8197618795472941,0.00559265250627695
0.9500000000000001,0.8272122878545687,0.00347298935406818,0.8190903844023485,0.0055945077423516535,0.8190794360142487,0.005191337169906372
1.0,0.8211999999999999,0.004308131845707607,0.8169999999999998,0.005656854249492346,0.8182,0.004995998398718695


==> figs/adult_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.82,0.004939635614091356,0.8202,0.005075431016179777


==> figs/adult_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.8684000000000001,0.0014966629547095778,0.8684000000000001,0.0014966629547095778,0.8684000000000001,0.0014966629547095778
0.05,0.8680229027533765,0.0014606732786379166,0.8663063461030223,0.0022647935055463107,0.8657242626720404,0.001218273071056219
0.1,0.8676469063280002,0.001450789117663709,0.8642126922060445,0.003177602334024154,0.8630485253440806,0.001253165147533389
0.15000000000000002,0.8671985042246678,0.001430369170075269,0.8619043463559036,0.004327088986704762,0.8592358974358975,0.0015543015279628235
0.2,0.8667451671861901,0.001401926622413844,0.8591211329047198,0.006071506641082227,0.8517269283384836,0.0022460862909995847
0.25,0.8661635282609199,0.001548798493771015,0.8584993299417818,0.0062375989488844975,0.8482394806056682,0.003068580720875828
0.30000000000000004,0.8657883894438644,0.0014213805670546384,0.85753770990154,0.005484963454103374,0.8447520328728528,0.004040793713852276
0.35000000000000003,0.865080287786078,0.0015698089422049634,0.8565660046546792,0.004791419011808358,0.8412982693505636,0.005026996831888624
0.4,0.864355041964927,0.0017364602974952053,0.8557096551096711,0.004345068001203571,0.8386589740452969,0.00516154185287402
0.45,0.863629796143776,0.0019102480304076421,0.855240416572266,0.0043957093568862925,0.8362058169826618,0.00515597628887722
0.5,0.8627126986127582,0.0018253976019446895,0.8547796053307792,0.0044394852982098795,0.8337526599200265,0.005220088876553464
0.55,0.860033547745358,0.002510672758227557,0.8543194254668434,0.004484813836837395,0.8312995028573915,0.005351375847567582
0.6000000000000001,0.8565844926698016,0.0032661340704785388,0.8537081119380636,0.004417309160799474,0.8291679706454135,0.0054761044880510396
0.65,0.8542211963917057,0.002425726441714278,0.8523358926749601,0.0039073823322158694,0.82721735241193,0.005677852688996141
0.7000000000000001,0.8516700867598146,0.0015887653810736163,0.849110647447041,0.0036970265014137763,0.8252667341784466,0.00599569514189251
0.75,0.848992555189124,0.0013504911406206953,0.8442821709899049,0.0054837915011177124,0.8232750484543612,0.006456024099450443
0.8,0.8455269057363932,0.0016540599887041611,0.8391771872154481,0.007212935784796982,0.8219434382277507,0.006493067683376774
0.8500000000000001,0.8419944011569502,0.002278924520363415,0.8352178963548529,0.007252115540667015,0.8207515700483091,0.006293420013321184
0.9,0.8372130995048049,0.003435497243715993,0.8302278444895199,0.00759403890481272,0.8199168714957643,0.00579224007814812
0.9500000000000001,0.8306402834376035,0.004360126902362455,0.823995906977758,0.007027007922295725,0.8191569319884836,0.005286989966389388
1.0,0.8236000000000001,0.005607138307550479,0.8168,0.005455272678794307,0.8182,0.004995998398718695


==> figs/coupon_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7694,0.012705904139414883,0.7694,0.012705904139414883,0.7694,0.012705904139414883
0.05,0.7680830824294629,0.012113777231827577,0.7694507978966554,0.012825394920298928,0.7636820406416716,0.01242883288746641
0.1,0.7667661648589258,0.011625136774541477,0.7692782829098752,0.013004760950957565,0.7579640812833431,0.012369479565528176
0.15000000000000002,0.7654492472883888,0.011253471402787648,0.7686085438448589,0.012886609429359493,0.7522461219250147,0.012530938246290915
0.2,0.7640890869812068,0.011020314574983613,0.7679328641857832,0.012824454058420899,0.7465281625666862,0.012904923586584304
0.25,0.7617180225891735,0.011355008131207213,0.7659406318679679,0.013114657871672895,0.7408102032083578,0.013473750148035563
0.30000000000000004,0.758237060016534,0.012862493361809486,0.7623104592039113,0.01477909482118792,0.7350922438500294,0.01421404531302339
0.35000000000000003,0.7547560974438946,0.014523463514949469,0.7595948699415367,0.015467720935436398,0.7293742844917009,0.015100611779082403
0.4,0.7512382608680653,0.016297589767721776,0.7565111825196527,0.015682408490205392,0.7236563251333724,0.016109317765731972
0.45,0.7458503481690745,0.01561513169896573,0.7531358672283073,0.015696854439668305,0.7176955130959459,0.01699736967002821
0.5,0.7402374836345205,0.01488049162273939,0.7484660182640146,0.017028977279039043,0.7108399157049282,0.017107741702712283
0.55,0.7346246190999665,0.014253035843676423,0.7441815907859011,0.02089536550257822,0.7039843183139105,0.017334311955864695
0.6000000000000001,0.7297322203850568,0.014004954651920002,0.7402814889599106,0.025225742582578495,0.69743730933158,0.01776416648311304
0.65,0.7247494405754786,0.013024588111321662,0.735233739463242,0.028896392901154,0.693989298211778,0.016840000765953433
0.7000000000000001,0.7207807686232888,0.010505525160841248,0.7296942980550695,0.028042756243306644,0.6874557575871798,0.019136989095601676
0.75,0.7157588148415857,0.008972838013316633,0.7237841778196138,0.026606189180435523,0.6849851310250958,0.01824626659724748
0.8,0.7115961013501083,0.00996462608394836,0.7180096798244033,0.02523068306518147,0.6825145044630119,0.017429466108094083
0.8500000000000001,0.7069034080912509,0.011661541390404585,0.712350766361809,0.02391902369527203,0.6800438779009279,0.01669743944056366
0.9,0.7034778593675952,0.012938289947896656,0.7077671775745393,0.0224095465911723,0.6775732513388439,0.016061781654352677
0.9500000000000001,0.6996582550628616,0.013855821952198302,0.7031835887872697,0.02101970219207666,0.6751026247767599,0.015534327373131651
1.0,0.6922,0.01313620949893839,0.6986,0.019774731350893218,0.6728,0.015599999999999985


==> figs/coupon_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7689999999999999,0.015046594299043236,0.7689999999999999,0.015046594299043236,0.7689999999999999,0.015046594299043236
0.05,0.766940807053505,0.015388431656304314,0.7680712298601038,0.014374193804876974,0.7634689597935692,0.01507291690322948
0.1,0.7648816141070098,0.015772513281957872,0.7670532207880238,0.013837047739308415,0.7579379195871383,0.015238497107539878
0.15000000000000002,0.7628224211605147,0.016195834006508175,0.7661812172729043,0.013765367125563168,0.7524068793807075,0.015538883820098565
0.2,0.7607632282140196,0.0166554021461878,0.7653138745732118,0.013738255405541164,0.7468758391742767,0.01596647026758643
0.25,0.758666551602996,0.01676150095547075,0.7630331313045062,0.014804947830152357,0.7413447989678458,0.016511377331709834
0.30000000000000004,0.755901750892513,0.016326149576872246,0.7590606286985022,0.01784205139824817,0.7358137587614149,0.017162433863752
0.35000000000000003,0.7531369501820301,0.01594097259703034,0.7564901354956406,0.018915665606839972,0.7302827185549841,0.01790806625569611
0.4,0.7502087682913238,0.015612305607792096,0.7539296082691498,0.020007215750925834,0.7247516783485531,0.018736987059351926
0.45,0.7462835362223468,0.014866124307727034,0.7511567981204619,0.02094813260811094,0.7190204845280562,0.019508347504667366
0.5,0.7422648168148372,0.014240011568502227,0.7473895698012789,0.023222816221299222,0.7124825717704619,0.019627673573979643
0.55,0.7382460974073275,0.01365614160229692,0.743391213468938,0.026519947941156988,0.7059446590128676,0.019784808661654822
0.6000000000000001,0.734221638064579,0.01289221517993829,0.7389894883215308,0.030006532435080783,0.7000732697259853,0.0200014677592152
0.65,0.7297766938496282,0.012378288553484853,0.7339714536869969,0.03257829157204716,0.6965022648584587,0.01907425181772664
0.7000000000000001,0.72636606995195,0.013343299296738248,0.7288473762375699,0.031149511518579875,0.6917471010597211,0.018175980893938622
0.75,0.724126247997914,0.01427003445513486,0.7234744355913245,0.029285761925295323,0.6887338812853468,0.017648460610800904
0.8,0.7206289189898097,0.014741537195892456,0.7180407878470646,0.027432700554618904,0.6857206615109727,0.017141895307505473
0.8500000000000001,0.715832970915762,0.013917446150888135,0.7126578636125711,0.02557154636911475,0.6827074417365985,0.016658196777091086
0.9,0.7117343728162123,0.012084326236270643,0.7079719090750475,0.023540985043968652,0.6796942219622244,0.016199413487019088
0.9500000000000001,0.7070274586441002,0.009770015994273323,0.7032859545375236,0.02159992242897552,0.6766810021878501,0.015767720415800966
1.0,0.7005999999999999,0.007964923100695957,0.6986,0.019774731350893218,0.6728,0.015599999999999985


==> figs/coupon_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.7088,0.014483093592185352,0.6994,0.011672189169131887


==> figs/coupon_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7710000000000001,0.010972693379476171,0.7710000000000001,0.010972693379476171,0.7710000000000001,0.010972693379476171
0.05,0.7692400056844336,0.010273182509444619,0.7699077360372991,0.010320007179644042,0.764908264532942,0.011327367424494193
0.1,0.7674800113688673,0.009732053666735218,0.7689495460258502,0.009554218286976612,0.7588165290658839,0.011795559832960774
0.15000000000000002,0.765720017053301,0.00937676751869046,0.768180791711252,0.00873444075052287,0.7527247935988259,0.012364381788443578
0.2,0.7639600227377347,0.009228812515942694,0.7674133777053573,0.00804172185290226,0.746633058131768,0.013020651615100014
0.25,0.7618211781230786,0.009379622782619116,0.7657154905336212,0.008406051162731219,0.74054132266471,0.013751855372537593
0.30000000000000004,0.7584157987175443,0.010239440099869239,0.7625765072370332,0.010977407513063347,0.7344495871976519,0.014546697567714418
0.35000000000000003,0.7550104193120099,0.011473101943389309,0.7598583426244969,0.012768155233505003,0.7283578517305939,0.015395324624699483
0.4,0.7514740032238599,0.012966937536032352,0.7569611119203917,0.01446733586997707,0.7222661162635358,0.016289332604719646
0.45,0.7467517309389986,0.013619998018262174,0.7537261531841188,0.01597589431623714,0.7159717470121082,0.017073199316259696
0.5,0.7419660277613793,0.01431366576939296,0.7491690381211488,0.017961997917263044,0.7089178985198685,0.01732076170551789
0.55,0.73718032458376,0.015087582377977318,0.7450264122650632,0.021273109973002784,0.7018640500276287,0.01758769202898095
0.6000000000000001,0.7318888001184254,0.015467767945058901,0.7403566370347818,0.025056925251644383,0.6951801628751934,0.017854782951956565
0.65,0.7256360861776403,0.015194462353984866,0.7358987673196717,0.028227517888964996,0.6922184057506616,0.018972363553156377
0.7000000000000001,0.7196878191711351,0.015332771249676316,0.7309704866006093,0.027531035037344966,0.6866143475014235,0.018830216122022233
0.75,0.715127061537027,0.015780379501350025,0.7254766220455199,0.026181996383746648,0.6843301899552798,0.018173571279001627
0.8,0.7110084703878334,0.01663240453352852,0.719804511117537,0.024887509650137953,0.6820460324091361,0.017539387419173227
0.8500000000000001,0.7065357444640578,0.017980587369546237,0.7141449417797111,0.023605695843245872,0.6797618748629922,0.016930188812377806
0.9,0.7040821075311493,0.017041823669333413,0.7089632945198074,0.022268320450747642,0.6774777173168485,0.016348768748186696
0.9500000000000001,0.7003146591965115,0.01807058936249293,0.7037816472599038,0.020987658364284133,0.6751935597707048,0.01579819452078692
1.0,0.6952,0.017313578486263297,0.6986,0.019774731350893218,0.6728,0.015599999999999985


==> figs/frisk_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.6898,0.002135415650406225,0.6898,0.002135415650406225,0.6898,0.002135415650406225
0.05,0.6894778024657964,0.002158796861432962,0.6865010181306904,0.0022677131272303363,0.6880313725490195,0.002741190496191172
0.1,0.6891556049315927,0.002186941530834836,0.6843092995925572,0.0021230870190004627,0.6873306916244094,0.0027418130197213388
0.15000000000000002,0.6888283816549498,0.0022285322571499134,0.682670536888012,0.0018364135463402004,0.6866500547758061,0.0027309355426573412
0.2,0.6884833398369316,0.002305717216348132,0.681031774183467,0.001589287319830356,0.6859694179272029,0.002722856264123039
0.25,0.6881521424892441,0.0023897327800741696,0.6796413520632134,0.0015008428210780628,0.6852887810785997,0.0027176001409125504
0.30000000000000004,0.687825809414916,0.0024767779002980504,0.6799376646180861,0.0015360186064362342,0.6846081442299965,0.0027151835684887005
0.35000000000000003,0.6874741705350121,0.0025493595621191743,0.6799793103448277,0.0015892923514442179,0.6839275073813933,0.0027156141274458255
0.4,0.6869106375435649,0.002513906984884977,0.6797789169364028,0.0019113735179028019,0.6832468705327901,0.002718890465183313
0.45,0.6864795708334277,0.0024997235242287465,0.6781507151076773,0.0027021256306232707,0.6825662336841868,0.00272500231706966
0.5,0.6860582602208517,0.0025091590199095254,0.677091891891892,0.0031914147067614485,0.6818855968355835,0.0027339306663291033
0.55,0.6856881691204707,0.002595947992600105,0.6768216216216216,0.002942278897932921,0.6812049599869803,0.0027456480368837437
0.6000000000000001,0.6852148522136381,0.0025663926586834457,0.6763756686488975,0.0028517669728578064,0.680524323138377,0.0027601189087576427
0.65,0.6846834707906764,0.0024752643840750673,0.6758672353191038,0.002806253850296363,0.6798436862897738,0.0027773002416750622
0.7000000000000001,0.6841520893677149,0.002399733136212838,0.6753588019893102,0.0028015812745351455,0.6791630494411706,0.0027971420893877293
0.75,0.6836207079447532,0.0023413088947097523,0.6748503686595164,0.002837950979853503,0.6784824125925674,0.00281958828518095
0.8,0.682510166775876,0.0029742783051053237,0.6745221052631579,0.0027529614374161406,0.6778679826405157,0.002725710524382146
0.8500000000000001,0.6808358188237089,0.003890537850523802,0.6744168421052632,0.002600461071412826,0.6768985343618514,0.003242934844310385
0.9,0.6793940439945609,0.003898020531652175,0.6742813559322034,0.002560064994865831,0.6766553305023115,0.0031341834668279244
0.9500000000000001,0.6771620055239223,0.003392444309816342,0.6742,0.002561249694973142,0.6764106451612903,0.0030268644626028694
1.0,0.6744,0.0030066592756745844,0.6742,0.002561249694973142,0.6758000000000001,0.0029257477676655616


==> figs/frisk_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.6943999999999999,0.0037735924528226016,0.6943999999999999,0.0037735924528226016,0.6943999999999999,0.0037735924528226016
0.05,0.6941513505129274,0.003779807468228085,0.6911032795508623,0.0036579018063781477,0.6926313725490196,0.003921635293550949
0.1,0.6938960343591883,0.0038263966011481765,0.6888258307263511,0.0035205260016620424,0.6916764153282973,0.003834000486450921
0.15000000000000002,0.6935210459392913,0.003874627197639925,0.6870743158918363,0.003306404576990753,0.6907378667924772,0.0037415493475741663
0.2,0.6930036738184567,0.0036816751046865365,0.6853228010573215,0.003093539077367091,0.6897993182566571,0.0036507451383989567
0.25,0.6925175770125843,0.0035590254617486558,0.6836,0.002870540018881467,0.688860769720837,0.003561713824233794
0.30000000000000004,0.6920039802502608,0.0036162324512413013,0.6836,0.002870540018881467,0.6879222211850168,0.0034745916912518778
0.35000000000000003,0.691490383487937,0.0036824034469254315,0.6836354838709677,0.002888665999921958,0.6869836726491967,0.00338952595964083
0.4,0.6909767867256134,0.003757064845185456,0.6837586022389207,0.002978763949729012,0.6860451241133766,0.0033066753387995997
0.45,0.6904631899632896,0.003839721403488916,0.6817495249054744,0.0033886884038778157,0.6851065755775565,0.0032262104885385254
0.5,0.6899495932009658,0.003929868669863627,0.680491891891892,0.0036768440114570166,0.6841680270417364,0.0031483143412737763
0.55,0.6894269973089643,0.004025857792541368,0.6802216216216217,0.003335595044727488,0.6832294785059163,0.0030731822304524057
0.6000000000000001,0.6885297996862269,0.0038580647758023243,0.6790565247908403,0.0031786018219160423,0.6822909299700962,0.003001021760442667
0.65,0.6874208833432458,0.003555317987763552,0.6777060651636331,0.003083872968009828,0.681352381434276,0.002932052343788633
0.7000000000000001,0.6861789282593446,0.003204287126811259,0.6763556055364259,0.0029892402065520604,0.6804138328984559,0.002866504324393439
0.75,0.6849369731754433,0.002921772846615681,0.6750051459092188,0.002894712961802033,0.6794752843626358,0.0028046176017062475
0.8,0.6835213560394326,0.0027730863444274745,0.6743964767616193,0.0028295117263154074,0.6786095634130227,0.002617519305352155
0.8500000000000001,0.6814099340379494,0.0029789559617957218,0.6744027236381809,0.0026242477683102593,0.6773374310425433,0.0031810294955499914
0.9,0.6793868962499701,0.002846095441490967,0.6744000000000001,0.0025768197453450276,0.6769468894181943,0.0030742135845883865
0.9500000000000001,0.6770186985875464,0.0029683041534793223,0.6744000000000001,0.0025768197453450276,0.676556347793845,0.002988499318774804
1.0,0.6744,0.0034985711369071833,0.6736,0.0018547236990991423,0.6758000000000001,0.0029257477676655616


==> figs/frisk_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.6786000000000001,0.0024166091947189165,0.6762,0.0023151673805580472


==> figs/frisk_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.6910000000000001,0.0030331501776205937,0.6910000000000001,0.0030331501776205937,0.6910000000000001,0.0030331501776205937
0.05,0.6908585506671159,0.0029352698364242488,0.6879997222386093,0.003243105180597894,0.6894274509803922,0.00330877690598957
0.1,0.6907171013342317,0.0028614245976036857,0.6858671550139719,0.0032750939440684057,0.6886799618496535,0.0032609420176231184
0.15000000000000002,0.6905451698548977,0.0028355704034901167,0.6841731262478049,0.0031188437156158618,0.6879483368852992,0.0032030376131139005
0.2,0.6901140045707043,0.0027799554029914967,0.6824790974816377,0.002976718173015026,0.6872167119209449,0.003145945993565912
0.25,0.6896198235484458,0.0026653928553093415,0.6810029850746269,0.0029614497963689214,0.6864850869565906,0.0030897122151639354
0.30000000000000004,0.6891102782030206,0.0025409602781930494,0.6811522388059703,0.0027148330623578635,0.6857534619922363,0.0030343839713064262
0.35000000000000003,0.6886007328575955,0.002424460790862979,0.6812,0.0029257477676655616,0.6850218370278821,0.0029800117001109517
0.4,0.6880911875121705,0.0023170912900369552,0.6811670228505673,0.002897321739808333,0.6842902120635277,0.0029266486832148827
0.45,0.6875816421667451,0.002220176771150098,0.6796690054249548,0.0034376076184400137,0.6835585870991734,0.002874351132310949
0.5,0.6870494287968801,0.0021473590007344084,0.6786918918918919,0.0037792095903549155,0.6828269621348191,0.0028231782592248386
0.55,0.6864139499823443,0.002141212399320911,0.6784216216216217,0.003463747342656783,0.6820953371704649,0.0027731923246667725
0.6000000000000001,0.6856834676780519,0.0020198162341361348,0.6775725184799601,0.0032983777924968627,0.6813637122061105,0.002724458660084669
0.65,0.6848896497139219,0.0018310218905371637,0.6765957575410381,0.0031692673521796846,0.6806320872417562,0.002677045656338046
0.7000000000000001,0.6840958317497918,0.0016648851949163778,0.6756189966021161,0.0030438971161801747,0.6799004622774019,0.002631024712239506
0.75,0.6833020137856619,0.001528810735688493,0.674642235663194,0.0029227484282659524,0.6791688373130474,0.002586470135416274
0.8,0.6820024883664563,0.002081899132001307,0.6742045977011496,0.002816607037106816,0.6783467985555898,0.002679048189026066
0.8500000000000001,0.6803827103963316,0.0030603436210620578,0.6742045977011494,0.002609143753602933,0.6772050397381955,0.0032873651554148255
0.9,0.6790886126922959,0.0032576252162030603,0.6742,0.002561249694973142,0.6768606937660203,0.003155750095996036
0.9500000000000001,0.6764555817006026,0.0029773524883751692,0.6742,0.002561249694973142,0.6765163477938451,0.003034474584145527
1.0,0.6732,0.0023151673805580472,0.6742,0.002561249694973142,0.6758000000000001,0.0029257477676655616


==> figs/german_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7769999999999999,0.009273618495495711,0.7769999999999999,0.009273618495495711,0.7769999999999999,0.009273618495495711
0.05,0.7682304838775427,0.013132419236505348,0.7747985074626866,0.004653486250522794,0.7752727272727273,0.008042243838035064
0.1,0.7644609677550854,0.010747868715404773,0.7725970149253731,0.0033177999995044976,0.7703565314832034,0.0066578371551478475
0.15000000000000002,0.7613152278564044,0.009671595086879996,0.7719878300803674,0.004809686457242627,0.7635125892534129,0.008274052923822071
0.2,0.7592284569836293,0.009838469806108646,0.7724401836969002,0.005094679437761943,0.7563642991975356,0.010533861035857732
0.25,0.7570755485893417,0.011059683340674769,0.7728925373134328,0.0054311084674009006,0.7503785401590279,0.011473141887798572
0.30000000000000004,0.7561323176144088,0.010997982013573536,0.7730999929707819,0.005969492408645057,0.7468881855233969,0.011461151087499424
0.35000000000000003,0.7555648745519714,0.011055107468415567,0.772564246467818,0.0056986972805498715,0.7440917505030181,0.011563134733734711
0.4,0.755100879765396,0.011304876722019313,0.7690844048808335,0.003234582418679742,0.7412953154826395,0.011886882936118755
0.45,0.7547176930596284,0.01163045629452388,0.7647451983344841,0.005215475811747158,0.7384988804622608,0.01241505889836845
0.5,0.7543345063538612,0.012071549024715569,0.7588080707902136,0.008297529426112948,0.735702445441882,0.013123002301661111
0.55,0.7546785923753665,0.013317323104732002,0.7518560606787004,0.01109618505585945,0.7329060104215034,0.013983436337872164
0.6000000000000001,0.7539170888407214,0.014672041976127878,0.7446755136964075,0.012206892640070527,0.7301095754011246,0.01497009000199137
0.65,0.7519816545539547,0.013379796756093555,0.7387485264074336,0.011416342774377376,0.727313140380746,0.016059716621615653
0.7000000000000001,0.7505527859237537,0.011951904544792476,0.7328215391184596,0.010989690119181855,0.7245167053603673,0.017232794367482897
0.75,0.7467914078674948,0.013485293164699385,0.7268945518294856,0.010969478002480488,0.7217202703399888,0.018473432434276526
0.8,0.7401986166007906,0.01900404225579635,0.7209675645405115,0.011357876497649575,0.7189238353196099,0.019768915259621326
0.8500000000000001,0.7340310955633293,0.024629096375847283,0.7150405772515375,0.012115651925608949,0.7161274002992313,0.021109147676466544
0.9,0.7274063523793659,0.028053316153674093,0.7096537093259586,0.012532697749792572,0.7133309652788526,0.02248612952818101
0.9500000000000001,0.7244482758620691,0.029853267795963347,0.7043268546629793,0.013123705537328766,0.7106585904088499,0.02365532995086022
1.0,0.724,0.02905167809266789,0.6990000000000001,0.013928388277184078,0.708,0.024819347291981694


==> figs/german_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.769,0.008000000000000007,0.769,0.008000000000000007,0.769,0.008000000000000007
0.05,0.7685277379244381,0.007947232574593321,0.7660130906768837,0.008007183613631999,0.7668663101604278,0.008274550507894399
0.1,0.768055475848876,0.007946369157069772,0.7630261813537675,0.01148613172732591,0.762452244713063,0.009786636875832875
0.15000000000000002,0.767681979205413,0.00790568980099342,0.7617892720306514,0.013376705341672094,0.7570156833667935,0.01199259569972205
0.2,0.7673331739199745,0.007914402050223448,0.7617190293742018,0.01344787585563492,0.750666078542263,0.013372734973162468
0.25,0.7669843686345361,0.007997406358233311,0.7616487867177522,0.013535866044508967,0.7455559278120253,0.013328475763193806
0.30000000000000004,0.7666355633490975,0.00815243381867772,0.7616896551724139,0.013583931193970366,0.7433982768405303,0.012883493939149821
0.35000000000000003,0.766316169828365,0.008335445320069605,0.761343059239611,0.013351681493692013,0.7410977196512407,0.012498764106470153
0.4,0.7647232124756032,0.008459906931255484,0.758328631138976,0.010744900760063217,0.7387971624619512,0.012246755968098844
0.45,0.7624277155161223,0.009123834139163565,0.754489793989794,0.008714796933827342,0.7364966052726615,0.012135740551735812
0.5,0.7597322185566414,0.009653387462552449,0.7495975240975241,0.010323974203028162,0.734196048083372,0.012169577033727456
0.55,0.756738180631953,0.010469281467228277,0.743529453879698,0.011989066919629478,0.7318954908940825,0.012347074595405641
0.6000000000000001,0.7536161965793182,0.011471359302230585,0.7371578126471862,0.012794173740129235,0.7295949337047929,0.012662193190482396
0.65,0.7496890679178604,0.01255718585785644,0.7319553937585956,0.013026237434654407,0.7272943765155032,0.013105009010511466
0.7000000000000001,0.7452714227357381,0.01373535096694552,0.7267529748700051,0.013424552290024233,0.7249938193262138,0.013663111848403268
0.75,0.7406355957354339,0.014907496810841393,0.7215505559814145,0.013974909986952415,0.7226932621369241,0.01432303141944019
0.8,0.7348892969284555,0.016536458702364212,0.716348137092824,0.014660197016802802,0.7203927049476345,0.015071399143625153
0.8500000000000001,0.727814344496621,0.01868381772853235,0.7111457182042333,0.015462483839013354,0.718092147758345,0.01589572756103231
0.9,0.7206702505145127,0.021670038039686756,0.707017569872672,0.014942760062472736,0.7157915905690554,0.016784828765482287
0.9500000000000001,0.7139025974025973,0.026249271550806117,0.703008784936336,0.014374148374259038,0.711979755184277,0.020555326642767137
1.0,0.708,0.03043024810940586,0.6990000000000001,0.013928388277184078,0.708,0.024819347291981694


==> figs/german_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.713,0.02063976744055028,0.7150000000000001,0.024494897427831768


==> figs/german_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7619999999999999,0.021118712081942895,0.7619999999999999,0.021118712081942895,0.7619999999999999,0.021118712081942895
0.05,0.7626486035675885,0.022044999915045792,0.758551724137931,0.01535278540048814,0.7591818181818182,0.021104619368225698
0.1,0.761391584645217,0.023415095455506428,0.7551034482758621,0.010624408464722233,0.7549504327301337,0.017692072639064558
0.15000000000000002,0.7600739596622396,0.02488781940916382,0.7536551724137931,0.009321449316511125,0.7500884543397628,0.015147026566745124
0.2,0.7603775468004742,0.024913492358579554,0.7535402298850574,0.00920492323192548,0.7455308237754789,0.01398341158238095
0.25,0.75968332981047,0.02594518214116354,0.7534252873563219,0.009092716883874407,0.7414781559903512,0.01448425999131074
0.30000000000000004,0.7574722046079053,0.029061046325326516,0.7533103448275862,0.008984992110972891,0.7390967394108239,0.014834098552004139
0.35000000000000003,0.7544356825799439,0.03377333103848363,0.7528204022988506,0.009251886950326964,0.7369928906773977,0.015048610438333221
0.4,0.7536873811033609,0.033679157637034975,0.7505009143155694,0.010065219826553694,0.7348890419439715,0.015317352722694277
0.45,0.7522477443609021,0.03203039589129577,0.7474960073710074,0.011105895038455308,0.7327851932105454,0.015637529688883888
0.5,0.7491593984962407,0.02995860765916534,0.742885374010374,0.011129917375816197,0.7306813444771192,0.016006055014980945
0.55,0.7470028708133972,0.028651144326951265,0.7376984761052178,0.011610194607855184,0.7285774957436929,0.016419673612683237
0.6000000000000001,0.7483715956558062,0.023529223248811397,0.7324111043534758,0.012087130122904773,0.7264736470102667,0.01687507001419765
0.65,0.7498157894736842,0.022416604451269015,0.7276565913092914,0.012604970900434482,0.7243697982768407,0.017368958415911868
0.7000000000000001,0.7481547619047618,0.020815434488022838,0.7229020782651069,0.013319539192573088,0.7222659495434144,0.017898152612933448
0.75,0.744894833427442,0.021224424594719595,0.7181475652209224,0.014201169434701644,0.7201621008099881,0.018459616450257454
0.8,0.7391641869000565,0.021331931973681828,0.7133930521767378,0.01522085931978343,0.7180582520765618,0.019050496950419694
0.8500000000000001,0.7321811624649861,0.02071980673171294,0.7086385391325535,0.01635280280750351,0.7159544033431358,0.01966814304040577
0.9,0.7267748894294559,0.02128443254643593,0.7053193709159552,0.015245380289408805,0.7138505546097095,0.02031011298073822
0.9500000000000001,0.7218012605042016,0.0237094070623084,0.7021596854579777,0.014315651211693918,0.7109685103875615,0.0224618171480258
1.0,0.717,0.0285657137141714,0.6990000000000001,0.013928388277184078,0.708,0.024819347291981694


==> figs/juvenile_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.8987999999999999,0.004621688003316541,0.8987999999999999,0.004621688003316541,0.8987999999999999,0.004621688003316541
0.05,0.8981477010921696,0.004024663067735039,0.8917072207343484,0.005129153199918012,0.8942394210109255,0.008688340453248249
0.1,0.8971355781374182,0.0038165731987649895,0.8862136946386947,0.0034629148823948977,0.8895621753551841,0.013013946211264062
0.15000000000000002,0.8959579619472496,0.004154763446338416,0.8821481381381382,0.005406796213798876,0.887319530029068,0.015255709196275467
0.2,0.8957431375659614,0.004208856024142197,0.8815688920895818,0.005467908459239133,0.8868635348883659,0.014979772885018129
0.25,0.8956086228121526,0.004310946757436722,0.8817036036036037,0.005248892037790569,0.8864075397476638,0.014706586846866893
0.30000000000000004,0.8954741080583439,0.004415485556812761,0.882133047203598,0.005671024345819669,0.8859515446069617,0.014436307217376154
0.35000000000000003,0.8953395933045349,0.0045223026549383195,0.8828429054054056,0.006588168949097969,0.8854955494662595,0.014169100319244276
0.4,0.8952050785507263,0.004631240411247775,0.8829873873873876,0.0065460741488649644,0.8850395543255575,0.013905143294172223
0.45,0.8950705637969175,0.00474215267933866,0.883,0.006542170893518456,0.8845835591848555,0.013644624751103682
0.5,0.8949360490431089,0.004854904135512427,0.883,0.006542170893518456,0.8841275640441534,0.013387745424742463
0.55,0.8948015342892999,0.004969369591743412,0.883,0.006542170893518456,0.8836715689034513,0.013134718836324919
0.6000000000000001,0.8946670195354912,0.0050854333106575035,0.883,0.006542170893518456,0.8832155737627492,0.012885771946345227
0.65,0.8945325047816824,0.00520298833541056,0.883,0.006542170893518456,0.882759578622047,0.012641145786258452
0.7000000000000001,0.8943979900278736,0.005321935843578306,0.8829382352941177,0.006514957504103684,0.882303583481345,0.012401096053090465
0.75,0.8942634752740648,0.005442184531176867,0.8824970588235294,0.0063870300022103406,0.8818475883406428,0.012165893647358011
0.8,0.8941289605202559,0.005563650030606732,0.8823786824948915,0.006280674187156603,0.8813915931999409,0.011935825130756092
0.8500000000000001,0.8926245666862858,0.005967031197924426,0.882503970831497,0.00609147261394769,0.8809355980592386,0.011711193075748746
0.9,0.8853526342994786,0.007828238444905329,0.8823939650504554,0.005941968270932777,0.8804796029185364,0.011492316274592169
0.9500000000000001,0.8787181856639247,0.009152608688992508,0.8822839592694137,0.005798480382738398,0.8787131096973202,0.010581849189105553
1.0,0.8757999999999999,0.009453041838477188,0.8821999999999999,0.0057061370470748475,0.8788,0.011617228585166095


==> figs/juvenile_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.9016,0.007144228439796708,0.9016,0.007144228439796708,0.9016,0.007144228439796708
0.05,0.9007593623798578,0.008356277181080257,0.893984147530956,0.006145135772094367,0.8973052988810977,0.011256424407140949
0.1,0.9006863126994139,0.008366663196877632,0.8874964387464388,0.004000587722192052,0.892920936812067,0.015217393561035528
0.15000000000000002,0.90061326301897,0.008377988032405104,0.8839797465886938,0.00554471545912196,0.8907007798393595,0.01706130616092899
0.2,0.9005402133385262,0.008390247886114612,0.8830151286487216,0.006062458365314595,0.890068899491465,0.016756994628053367
0.25,0.9004671636580823,0.008403438665687364,0.8829210677470639,0.0061095984412721,0.8894370191435705,0.016453626858092048
0.30000000000000004,0.9003941139776386,0.008417555994686365,0.8825248443673234,0.006190824784605335,0.8888051387956757,0.016151256031005905
0.35000000000000003,0.9003210642971948,0.008432595219597815,0.8825292886814708,0.005973500411630494,0.8881732584477812,0.01584993920322544
0.4,0.9002480146167511,0.00844855141723589,0.8826833991486744,0.005940857697605973,0.8875413780998865,0.01554973764684919
0.45,0.9001749649363072,0.008465419402484733,0.8827077798861481,0.005951417414468491,0.886909497751992,0.015250717222438932
0.5,0.9001019152558634,0.008483193736349724,0.8827267552182164,0.005963740690644701,0.8862776174040974,0.014952948788944997
0.55,0.9000288655754195,0.008501868734290903,0.8827457305502847,0.00597627955462934,0.8856457370562028,0.014656508654651934
0.6000000000000001,0.8999558158949756,0.008521438474810161,0.882764705882353,0.0059890326523343185,0.8850138567083082,0.01436147907341104
0.65,0.8998827662145319,0.008541896808263866,0.8827836812144213,0.006001998618142928,0.8843819763604136,0.014067948790823003
0.7000000000000001,0.899809716534088,0.008563237365872424,0.8827176470588235,0.00595779852980943,0.8837500960125191,0.013776013645444523
0.75,0.8997366668536442,0.008585453568898466,0.882129411764706,0.005685579403085407,0.8831182156646245,0.013485777230504339
0.8,0.8996636171732005,0.008608538637965226,0.8820326359832634,0.005662996768155671,0.8824863353167298,0.01319735162201733
0.8500000000000001,0.8985332767425254,0.008284268421572897,0.8820744769874477,0.005671960971439469,0.8818544549688353,0.012910858179555633
0.9,0.8924667551073655,0.007102647465407114,0.8821163179916318,0.005682143564181804,0.8812225746209407,0.012626428426245201
0.9500000000000001,0.8858663693398799,0.006867327957059249,0.8821581589958158,0.0056935380093103664,0.879164652556196,0.01161258406714476
1.0,0.8788,0.00856504524214555,0.8821999999999999,0.0057061370470748475,0.8788,0.011617228585166095


==> figs/juvenile_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.8802,0.009325234581499822,0.8826,0.003611094017053561


==> figs/juvenile_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.9023999999999999,0.006118823416311347,0.9023999999999999,0.006118823416311347,0.9023999999999999,0.006118823416311347
0.05,0.9022458110131246,0.00611412080891635,0.8938472519796988,0.007260476740947425,0.8975359999910507,0.010660994831294476
0.1,0.9020916220262494,0.006109539281156756,0.8877421199171198,0.006058821151974391,0.8931535592172679,0.01541620974986508
0.15000000000000002,0.9019374330393741,0.006105079105623386,0.8834134697855751,0.006865535917923581,0.8912670863052865,0.01732771426443176
0.2,0.9017832440524989,0.006100740548473637,0.8830393710729639,0.006827835531567516,0.8906891294299975,0.017087162458173277
0.25,0.9016290550656236,0.006096523869354678,0.883021067747064,0.006752035243034079,0.8901111725547082,0.01684777452724374
0.30000000000000004,0.9014748660787484,0.006092429321328344,0.8825514494007081,0.006460045965626809,0.8895332156794191,0.016609600795211926
0.35000000000000003,0.9013206770918731,0.006088457150797724,0.8822807172528995,0.005846411306726264,0.8889552588041301,0.016372694251050667
0.4,0.9011664881049979,0.0060846075974353925,0.8823633991486742,0.0058600338197093045,0.888377301928841,0.016137110705051735
0.45,0.9010122991181226,0.0060808808941128015,0.8823163513147193,0.0059595444937834505,0.887799345053552,0.015902908953472142
0.5,0.9008581101312474,0.006077277266832,0.8823267552182162,0.005986745162127501,0.8872213881782629,0.01567015095218864
0.55,0.9007039211443721,0.006073796934658621,0.8823457305502845,0.006003662453525986,0.8866434313029739,0.015438901999590308
0.6000000000000001,0.9005497321574969,0.00607044010965706,0.8823647058823528,0.00602077142742646,0.8860654744276847,0.015209230928885055
0.65,0.9003955431706216,0.006067206996827114,0.8823836812144211,0.006038070454422432,0.8854875175523956,0.014981210309917403
0.7000000000000001,0.9002413541837464,0.006064097794042518,0.8823588235294118,0.0060154472432506845,0.8849095606771066,0.01475491666050412
0.75,0.9000871651968712,0.006061112691991758,0.8820647058823529,0.005773594587747559,0.8843316038018175,0.014530430667171914
0.8,0.8999329762099959,0.006058251874120594,0.8819617047776589,0.005725982886001586,0.8837536469265285,0.014307837415038757
0.8500000000000001,0.8970942341058821,0.007134481548968639,0.8823245343971976,0.005600337084577759,0.8831756900512394,0.014087226626398013
0.9,0.8905322044771291,0.010431383416350968,0.8822873640167364,0.0056355063267928,0.8825977331759501,0.013868692907352
0.9500000000000001,0.883928888894955,0.010628330595335581,0.8822501936362752,0.005678290630456455,0.8811691963270321,0.013294503493880607
1.0,0.8772,0.008518215775618749,0.8821999999999999,0.0057061370470748475,0.8788,0.011617228585166095


==> figs/magic_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.8788,0.007678541528180993,0.8788,0.007678541528180993,0.8788,0.007678541528180993
0.05,0.8779934936408621,0.008058901799382602,0.876199446803524,0.007657868973948816,0.8737972320497087,0.00798281082237158
0.1,0.8771082068695168,0.008402094925374127,0.873598893607048,0.007643423409708843,0.8687944640994179,0.00837640168452267
0.15000000000000002,0.8760313931071326,0.008194766490399056,0.8709983404105721,0.007635240179179241,0.8637916961491265,0.008847401294397478
0.2,0.8750518756296944,0.00790083346955691,0.8683977872140961,0.007633339422767117,0.8587889281988353,0.009384161234583901
0.25,0.8739545193814529,0.007804020710938666,0.8657972340176203,0.007637725830922327,0.8537731001256808,0.009711725169408192
0.30000000000000004,0.8728583129715153,0.00772372728172551,0.8631966808211443,0.007648388586444541,0.8465960711236035,0.008893172446704378
0.35000000000000003,0.8717076119178889,0.007585932156340768,0.8605961276246683,0.00766530149739213,0.8370802970729576,0.00906784536725798
0.4,0.8704637749929054,0.007485889524822146,0.8579955744281923,0.007688423316801695,0.8354219116426972,0.008848717489960013
0.45,0.8690633564614455,0.007414476512461006,0.8553950212317165,0.007717698240181928,0.8339867523391391,0.008753073881136678
0.5,0.8675941361626878,0.0073760450273828975,0.8527944680352404,0.007753056566956282,0.8325515930355811,0.008662726858540321
0.55,0.8657826266292691,0.007507520345912836,0.8501939148387645,0.007794415507919152,0.8311164337320228,0.00857784378432255
0.6000000000000001,0.8624268913055102,0.006728365226238614,0.847762916720989,0.007758675108048513,0.829681274428465,0.008498588380215385
0.65,0.8596859223096525,0.006305495761262438,0.845352462476465,0.00774804596695302,0.8282461151249068,0.008425119466805747
0.7000000000000001,0.8579723095982089,0.006764335901973847,0.8429420082319414,0.007767563811558567,0.8268109558213487,0.008357589647086792
0.75,0.8555559508476909,0.006256224005847035,0.8405315539874175,0.007817002828073088,0.8253757965177906,0.008296143953293108
0.8,0.8523192704636882,0.006357047342686816,0.836879018338727,0.007295994899592519,0.8239406372142325,0.008240918479390328
0.8500000000000001,0.8494467016317016,0.006646560903896684,0.8312773544506553,0.005638553191839102,0.8225054779106742,0.008192039024545638
0.9,0.8450743414304217,0.006721737076135086,0.8271922339544513,0.0049602866163405476,0.8210703186071162,0.008149619775236521
0.9500000000000001,0.838608418411354,0.0066134363864644415,0.8231136363636363,0.005183173666413125,0.819635159303558,0.008113762055156647
1.0,0.8299999999999998,0.007823042886243185,0.8202,0.004354308211415452,0.8182,0.008084553172563066


==> figs/magic_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.881,0.006870225614927073,0.881,0.006870225614927073,0.881,0.006870225614927073
0.05,0.8806946564885496,0.0067632002462767,0.8783637343206057,0.006979200887230157,0.8759908725245534,0.00722686334784942
0.1,0.8802493085040943,0.006671804941384579,0.875727468641211,0.00709078121514726,0.8709817450491067,0.0076152084084666
0.15000000000000002,0.8791466897048819,0.006300223731497684,0.8730912029618165,0.00720484556741588,0.8659726175736602,0.00803066222472806
0.2,0.8780440709056695,0.005940003965061225,0.8704549372824222,0.007321277842835649,0.8609634900982137,0.008469236319667211
0.25,0.876941452106457,0.0055933411562261596,0.8678186716030275,0.0074399668713063865,0.8558573858399665,0.008679433502212421
0.30000000000000004,0.8756750610426136,0.005304038220033571,0.865182405923633,0.0075608063745035425,0.8487766010816195,0.007865498061341562
0.35000000000000003,0.8742212058151834,0.0052945113489404555,0.8625461402442387,0.007683694893199897,0.8391039755351681,0.009116178559986757
0.4,0.8729780029256112,0.0052208463268620785,0.8599098745648444,0.0078085356875214045,0.8370843780839534,0.0091737697410843
0.45,0.8713733401824634,0.005136622929943279,0.8572736088854498,0.007935236615707286,0.8355106799102906,0.009048411867111118
0.5,0.869309792673665,0.004955981047956219,0.8546373432060553,0.008063709996253814,0.8339369817366279,0.008928604066970318
0.55,0.8662189375500434,0.005209374133413201,0.8520010775266609,0.008193872457669988,0.8323632835629649,0.008814572653620711
0.6000000000000001,0.8622093806457525,0.005095335473512393,0.8496343087866756,0.0081055995816423,0.830789585389302,0.008706544593614323
0.65,0.8597092313039758,0.005967583395461163,0.8473153882022413,0.007966769777496805,0.8292158872156394,0.008604745996752552
0.7000000000000001,0.8581777150937734,0.005664349468444539,0.844996467617807,0.00785976942443763,0.8276421890419767,0.008509400436579544
0.75,0.8547338247769488,0.005076539286218429,0.842677547033373,0.007785910912088815,0.8260684908683139,0.008420727113788315
0.8,0.8524010204377414,0.005352190515768617,0.8363893029675639,0.004454182817365695,0.8244947926946511,0.008338938881723294
0.8500000000000001,0.850425666158149,0.006039062604194937,0.8324246669594496,0.004262309338943968,0.8229210945209884,0.008264240160761374
0.9,0.8460412643683238,0.006366742393548722,0.8287472339544513,0.004826535933696535,0.8213473963473256,0.008196824776080223
0.9500000000000001,0.839316432843019,0.0076719952593926385,0.8237586913086913,0.004558905443053615,0.8197736981736627,0.008136873760737741
1.0,0.8311999999999999,0.009703607576566572,0.8202,0.004354308211415452,0.8182,0.008084553172563066


==> figs/magic_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.8211999999999999,0.0062417946137309,0.818,0.007874007874011787


==> figs/magic_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.8792,0.004749736834815171,0.8792,0.004749736834815171,0.8792,0.004749736834815171
0.05,0.878680697678481,0.004328353237662135,0.8765473288923256,0.004798164888191317,0.8741918561311108,0.005227732093835515
0.1,0.8780349413974257,0.004029855051639102,0.8738946577846513,0.00486211600678328,0.8691837122622216,0.005737256410692042
0.15000000000000002,0.8769549576141775,0.0038995558961959307,0.8712419866769767,0.004940987483028033,0.8641755683933322,0.006270628742903474
0.2,0.8758749738309295,0.003784569318303308,0.8685893155693023,0.005034078071140318,0.8591674245244431,0.006822257981989489
0.25,0.8747949900476814,0.003686328518957566,0.865936644461628,0.0051406153542262615,0.8540368579807289,0.007030393382338027
0.30000000000000004,0.8737095673331355,0.0036045220742244913,0.8632839733539536,0.005259782304311845,0.8472609238240946,0.005405722353878487
0.35000000000000003,0.8724876902192327,0.003364354785415248,0.8606313022462793,0.0053907414176783625,0.8380385321100917,0.0073596293932756485
0.4,0.8710855473674556,0.0030161169387710727,0.8579786311386048,0.0055326553887503046,0.8363499354702284,0.0074977924058960525
0.45,0.8691400541411255,0.0032304124740550003,0.8553259600309303,0.005684703839597825,0.8348374408477094,0.007529163167511737
0.5,0.8664854338348549,0.003724505314153597,0.8526732889232559,0.005846096074482753,0.8333249462251903,0.007563896259741496
0.55,0.8636286466452008,0.004254064895637686,0.8500206178155816,0.006016080148660142,0.8318124516026713,0.00760194559552096
0.6000000000000001,0.8604909889012207,0.004505309890200008,0.8477013155602326,0.005839140555693907,0.8302999569801521,0.007643261648694392
0.65,0.8575253137254902,0.004964160217821799,0.845523439304016,0.005571449110845264,0.8287874623576332,0.007687791751052901
0.7000000000000001,0.855463196555218,0.0052165979076838264,0.8433455630477994,0.005325417030760791,0.8272749677351141,0.007735480396764316
0.75,0.8527779488458963,0.00481604829412082,0.8411676867915826,0.005104177357761433,0.8257624731125951,0.007786269550555331
0.8,0.8499116989606023,0.005058863711130425,0.8377375558637695,0.004723475897337731,0.824249978490076,0.007840098956205712
0.8500000000000001,0.8469531019991049,0.004973942888720408,0.8325364159393285,0.004101254791760439,0.822737483867557,0.007896906442164786
0.9,0.8425302675468489,0.005464434901523155,0.8283590434782608,0.004535344884896065,0.8212249892450381,0.007956628221396473
0.9500000000000001,0.8353084949164851,0.005593690156509966,0.8245024060150377,0.004936562287238352,0.8197124946225192,0.008019199182883222
1.0,0.8272,0.005741080037762934,0.8202,0.004354308211415452,0.8182,0.008084553172563066


==> figs/messidor_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.6846,0.024727312834192054,0.6846,0.024727312834192054,0.6846,0.024727312834192054
0.05,0.6843185650094581,0.02667555302684877,0.6839517606165385,0.025123048500796122,0.6848051900514357,0.027188465564515943
0.1,0.684122831388177,0.026229070881746173,0.6827028552967092,0.0255638235483299,0.6829061814097168,0.026730354353452526
0.15000000000000002,0.682815478061257,0.025388237736815387,0.6814752691647806,0.025013940033769683,0.6818724030408281,0.024310505103025612
0.2,0.6809180459990485,0.02542513316257393,0.6791641917664941,0.02288360365391159,0.6808386246719392,0.02197409979019577
0.25,0.6778959763645835,0.02381390021167563,0.6762954471352604,0.021703421610068382,0.6798048463030504,0.019750773492116163
0.30000000000000004,0.6763377634592553,0.01882945636222159,0.6733624835710014,0.021022938976587198,0.6787710679341616,0.017683230310280636
0.35000000000000003,0.676533874554025,0.014894210733180797,0.6703564086354958,0.02044088511683706,0.6777372895652729,0.015832618343095576
0.4,0.6767299856487945,0.011314272517081636,0.6672711297144731,0.019948193521399916,0.6767035111963839,0.01428350663219563
0.45,0.6767415029060292,0.00856549962241038,0.6641858507934507,0.01966371567131503,0.6756697328274951,0.013142941396353273
0.5,0.6767530201632637,0.00792627341088238,0.6611005718724279,0.01959652142766737,0.6746359544586064,0.012523052507520992
0.55,0.6768745730740109,0.009935871575336102,0.6580152929514054,0.019748828799585543,0.6736021760897175,0.01250153464125226
0.6000000000000001,0.6766899475427823,0.01406410511755561,0.6549300140303826,0.020115652479431596,0.6725683977208285,0.013081340962947264
0.65,0.6761466195131283,0.01871039251096404,0.65184473510936,0.020685583366654,0.6715346193519398,0.01418894580698246
0.7000000000000001,0.6741580504859668,0.022830522188978526,0.6483278209505102,0.021465549772071546,0.6702261769075281,0.015284609644877647
0.75,0.6711786063345534,0.026353769708801413,0.644625920261163,0.02230247848491152,0.6680361675528956,0.015813558266652778
0.8,0.6697944314019388,0.0277715043876541,0.6409240195718159,0.023160847182527197,0.6661489340423167,0.016647856595287246
0.8500000000000001,0.6686699514584309,0.02927356492193096,0.6375044959350635,0.023485679276622887,0.6642617005317373,0.017549630161179455
0.9,0.6654818758083039,0.02882784888819665,0.6348496225249028,0.023236489738858564,0.6623744670211582,0.018509019255044692
0.9500000000000001,0.6606409379041519,0.02651254852901085,0.6322248112624514,0.02325624162549691,0.6604872335105791,0.019517529407831205
1.0,0.6557999999999999,0.02457152823900051,0.6296,0.02354230235129948,0.6586000000000001,0.020567936211491923


==> figs/messidor_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7020000000000002,0.027582603212894873,0.7020000000000002,0.027582603212894873,0.7020000000000002,0.027582603212894873
0.05,0.703179364548495,0.02628077455207368,0.7001150158539438,0.027136010855254484,0.701214524757912,0.027074826849213182
0.1,0.7031907945380567,0.024841995313031003,0.6978047178331884,0.027270905933036004,0.6990889207579,0.02643227392688742
0.15000000000000002,0.7013348147327609,0.02346677660856946,0.6955331991891882,0.028449903210156682,0.6969384639855993,0.025726097069597866
0.2,0.6988171030549737,0.023010368068088014,0.6932493881820283,0.029644118825456978,0.6947880072132987,0.025073745068083467
0.25,0.6968597670650609,0.022503566902434713,0.6901990612917681,0.03004872490498969,0.6926375504409981,0.024479521418128623
0.30000000000000004,0.6959303504610416,0.021832122773174437,0.6868794180101483,0.03033380890843929,0.6904870936686974,0.023947753585639477
0.35000000000000003,0.695105066088427,0.021465840046273495,0.6830968667166589,0.030107953475453045,0.6883366368963968,0.02348268490937323
0.4,0.6937848899409207,0.021302456165765527,0.6788128317436444,0.029231673265203418,0.686186180124096,0.02308834630552419
0.45,0.6918348515344614,0.021131173608057698,0.6745287967706298,0.02843237627893238,0.6840357233517955,0.022768413109200865
0.5,0.6901538241170129,0.02115038112891265,0.6702447617976153,0.02771672346128984,0.681885266579495,0.022526055840185535
0.55,0.6889949945017623,0.021511009028926116,0.6659607268246008,0.027091344329362093,0.6797348098071943,0.02236379672004718
0.6000000000000001,0.6877213621434455,0.021116145794639867,0.6616766918515864,0.02656261574646091,0.6775843530348935,0.022283385550058096
0.65,0.6867397191748583,0.019771013953144647,0.6573926568785717,0.02613640397215794,0.675433896262593,0.022285708317798556
0.7000000000000001,0.6851089370655216,0.019140082615867745,0.6532372456038404,0.025830585600876543,0.6734507535387833,0.022055893192523008
0.75,0.6822763706484996,0.01831855671638227,0.6491369587712305,0.025671272944173904,0.6708389750617029,0.02147184385726948
0.8,0.6780210965187996,0.01700418868034277,0.6450366719386202,0.02566082148250765,0.6683911800493623,0.021143523901327906
0.8500000000000001,0.6737658223890998,0.01697680585128595,0.641198164330781,0.025386722398582577,0.6659433850370217,0.020886666973705063
0.9,0.6695105482593998,0.018242204715384427,0.637341195645293,0.024633890049253603,0.6634955900246811,0.02070393299700009
0.9500000000000001,0.6652552741296999,0.020563091221261195,0.6334705978226465,0.024013491365330507,0.6610477950123406,0.02059729486576938
1.0,0.6609999999999999,0.023630488780387083,0.6296,0.02354230235129948,0.6586000000000001,0.020567936211491923


==> figs/messidor_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.6612,0.026528475267153958,0.6492000000000001,0.013362634470792063


==> figs/messidor_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7113999999999999,0.02323445717033216,0.7113999999999999,0.02323445717033216,0.7113999999999999,0.02323445717033216
0.05,0.7127410691003911,0.026468117059181846,0.7095927980486334,0.024547328582654005,0.7096710599038332,0.02279389691745422
0.1,0.7079490638549467,0.023718909936305366,0.7072134194376727,0.0260008942507137,0.7062827323400986,0.021902006924980177
0.15000000000000002,0.7056369568049907,0.024119212558452393,0.7036886397225863,0.02664343171959196,0.7027809460209371,0.02098313072792194
0.2,0.7037207277523121,0.023093616735471383,0.6983711770806706,0.025318907025024633,0.6992791597017756,0.020222703869063365
0.25,0.7013534302995487,0.021769835813481162,0.6936438312763912,0.02487394253358327,0.695777373382614,0.019639140440309056
0.30000000000000004,0.6989861328467852,0.020571819557199316,0.6894006860485518,0.025138103537787084,0.6922755870634525,0.019248533230355993
0.35000000000000003,0.6966188353940218,0.019522734428582596,0.6847516061026117,0.025128721552899642,0.688773800744291,0.0190627473002618
0.4,0.6942492917723408,0.018650644878077452,0.6796627635453955,0.02466724196020671,0.6852720144251294,0.019087764315779448
0.45,0.6914899435539962,0.018549345924909533,0.6745739209881794,0.024339890510691558,0.6817702281059679,0.01932276552006551
0.5,0.689079651803077,0.019395514984908914,0.6694850784309629,0.02415212163207148,0.6782684417868063,0.019760260548376016
0.55,0.6868557399804732,0.020807875064349494,0.6643962358737469,0.024107197134821564,0.6747666554676448,0.02038721745024469
0.6000000000000001,0.6852457386060073,0.021299442213907838,0.6593073933165307,0.024205912359850763,0.6712648691484833,0.021186823325241647
0.65,0.6840003974561588,0.02136694110977829,0.6542185507593146,0.02444652731488162,0.6677630828293217,0.022140380274377154
0.7000000000000001,0.6825026291218443,0.021191059178728974,0.649390501897567,0.024702112582430217,0.6655252334377527,0.022373382119551772
0.75,0.6798936983878103,0.019850415926252456,0.6446742217624488,0.02511498005334628,0.6641239202990761,0.021595855644512784
0.8,0.6762285338471343,0.018434960206799703,0.6399579416273307,0.025740852904177495,0.6630191362392608,0.021208895965351884
0.8500000000000001,0.6719260610007288,0.017873529671873497,0.6359610367376415,0.025540446292168905,0.6619143521794456,0.020909359471119573
0.9,0.6669932284922935,0.017724439484423437,0.6338205726441914,0.024400395038182778,0.6608095681196304,0.02070104145420639
0.9500000000000001,0.6619577792946905,0.018006520795123993,0.6317102863220957,0.023720626555980538,0.6597047840598151,0.020586711234627512
1.0,0.657,0.018857359306117084,0.6296,0.02354230235129948,0.6586000000000001,0.020567936211491923


==> figs/recidivism_ada_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7682,0.008034923770640273,0.7682,0.008034923770640273,0.7682,0.008034923770640273
0.05,0.7679952977444752,0.006335453943203251,0.7679260377337417,0.006327407376755072,0.7688830188451043,0.007341940571779605
0.1,0.7681713671444792,0.005347632091834303,0.7680960115314193,0.00540492338772811,0.769309407686381,0.006720305334257633
0.15000000000000002,0.7687944293574955,0.005095831090728406,0.7688540172971288,0.00532965039051156,0.7659113090295298,0.006335105294658881
0.2,0.7697643780209218,0.005007847805746731,0.7695164285714287,0.005374656894602122,0.7619793180404117,0.006001769565275599
0.25,0.7696874628261782,0.005327333161010749,0.7690604485049833,0.0056718142205237345,0.7574370606445362,0.006094629966775324
0.30000000000000004,0.7688796984548336,0.0051931722130143946,0.768349308696701,0.005948410795002257,0.7528948032486605,0.006280791761481606
0.35000000000000003,0.767709191522763,0.0051261172890545706,0.7670355997658432,0.006063029655700531,0.7485383421225122,0.006457994851115035
0.4,0.7667826243070915,0.005235473109844441,0.7644645767234989,0.005758816606675139,0.7454602251301365,0.006644390791106926
0.45,0.7656029132342488,0.005285187601749194,0.760247059824836,0.006877054039594262,0.7435052063692918,0.0066280591129890785
0.5,0.7647684162327553,0.005258818474754681,0.7584051972422259,0.006639270109848221,0.7415501876084472,0.006659697893845578
0.55,0.7639339192312617,0.005276320869129576,0.7573853424277869,0.005956828968054709,0.7395951688476023,0.006738631484284369
0.6000000000000001,0.7630994222297682,0.005337263200972725,0.754542958649286,0.005287950035382596,0.7376401500867578,0.006863228273660209
0.65,0.7622834704331504,0.0054816099968247696,0.7539542665353608,0.00561268635637464,0.735685131325913,0.007031061100817712
0.7000000000000001,0.7610296238150689,0.005755087373425069,0.7516347726008131,0.006164222960572033,0.7337301125650683,0.007239123419460292
0.75,0.759866715522946,0.006176181900863436,0.7511452639132286,0.006321191540568778,0.7317750938042236,0.007484060754203424
0.8,0.7587790161444721,0.006782678748422864,0.7507308301320108,0.0065053788232379605,0.7298200750433788,0.007762383182677838
0.8500000000000001,0.7576913167659982,0.0074475989498885165,0.7504141013820195,0.006615497249871589,0.7278650562825341,0.008070637508184545
0.9,0.7553451913691863,0.007329930861206727,0.7490746085683465,0.006121100542918573,0.7259100375216894,0.008405531316579229
0.9500000000000001,0.7505009377518019,0.006407960428242565,0.7483605232384216,0.006831341192001214,0.7239550187608448,0.008764011264892069
1.0,0.7454000000000001,0.006590902821313639,0.7478,0.007782030583337494,0.722,0.009143303560529977


==> figs/recidivism_rf_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7662,0.0057061370470748475,0.7662,0.0057061370470748475,0.7662,0.0057061370470748475
0.05,0.7652662004877122,0.00536378452716036,0.7662329786657303,0.005172268530539825,0.7665323659371978,0.0058833975028954235
0.1,0.7647647678437357,0.0051798983583083895,0.7664713319568351,0.00505551426765245,0.7666199817671413,0.006101211677531453
0.15000000000000002,0.7649259615509997,0.004955895311151158,0.7668169979352527,0.005163543491847639,0.7630341927852586,0.006134876027797404
0.2,0.7645056741126416,0.004414900861050187,0.7671840349544073,0.005185254087916542,0.7588670942823783,0.0059985987800861605
0.25,0.7644220803715172,0.004219453504639845,0.7673774240121581,0.005022265994766183,0.754258150425372,0.006035584156046621
0.30000000000000004,0.7642069824034701,0.0047454335827718675,0.7663051482387946,0.004978129995378531,0.7496492065683656,0.0062470003265036045
0.35000000000000003,0.7641863783867672,0.00474606527148546,0.7635277874981755,0.0052284641352997535,0.7452339021183416,0.006558114254828684
0.4,0.7639615741913334,0.004650707007620683,0.7602066893995552,0.005394070149734484,0.742195376533481,0.006929095272053011
0.45,0.7637367699958995,0.004560491949633297,0.7559875166790214,0.006054540894111925,0.7405124284890243,0.006750129338035728
0.5,0.7634096076323179,0.004330215782646568,0.7546660550458716,0.005468695218081462,0.7388294804445674,0.006640816920721805
0.55,0.7626554181839791,0.00357472164036805,0.7537263958060288,0.004808444740310637,0.7371465324001106,0.006604617413006706
0.6000000000000001,0.7624036867658639,0.0032918454685077155,0.7512505070993916,0.00530397503105163,0.735463584355654,0.006642726207901988
0.65,0.7625797037564226,0.002731781873626836,0.7510528089887641,0.0055317193712372086,0.7337806363111973,0.006753885568871861
0.7000000000000001,0.7627064848782978,0.0025036031587064266,0.749688143683065,0.006434584143256937,0.7320976882667404,0.006934583447114527
0.75,0.7611895852123491,0.003231612797604841,0.7495466804834527,0.0065430741218870095,0.7304147402222837,0.007179571254321842
0.8,0.7585857213530622,0.003943922760803933,0.7493522023025672,0.006654246249262357,0.7287317921778269,0.007482536849898299
0.8500000000000001,0.7558265230582603,0.0045945798015910285,0.7490489380134047,0.006754327459848881,0.7270488441333702,0.00783675893004228
0.9,0.7519654486989957,0.004443721830987051,0.7483603228540607,0.006793076188076571,0.7253658960889134,0.008235626378632075
0.9500000000000001,0.7482764085600242,0.004588717379084237,0.7480033803812788,0.0072306211308260345,0.7236829480444568,0.008672981705996787
1.0,0.7445999999999999,0.004963869458396347,0.7478,0.007782030583337494,0.722,0.009143303560529977


==> figs/recidivism_tree.csv <==
cover,c45_acc_avg,c45_acc_std,cart_acc_avg,cart_acc_std
1.0,0.7506,0.007709734106958559,0.7478,0.006523802572120043


==> figs/recidivism_xg_avg.csv <==
cover,companion_acc_avg,companion_acc_std,sbrl_acc_avg,sbrl_acc_std,corels_acc_avg,corels_acc_std
0.0,0.7718,0.008726969691708579,0.7718,0.008726969691708579,0.7718,0.008726969691708579
0.05,0.7717419882037829,0.008593537884134009,0.7706356638316687,0.007245776816631185,0.771455661907973,0.008774743970429858
0.1,0.7716839764075656,0.008466380011871173,0.7698763344514212,0.00632569609114389,0.7708543364987561,0.008758393858649627
0.15000000000000002,0.7716259646113482,0.0083457828523209,0.7698239888566191,0.006232511604830124,0.7669948395358153,0.009235484281064929
0.2,0.7716252649935205,0.008082230511969511,0.7697113098685275,0.00615266663992845,0.7625679671770711,0.009569736965958428
0.25,0.7714342403714333,0.007929121564877926,0.7692754741960612,0.006211297325487708,0.7575360265922062,0.00972845439103134
0.30000000000000004,0.7708804963754863,0.008166583640709746,0.7680536708652532,0.006122194859755192,0.7525040860073412,0.00996641191777325
0.35000000000000003,0.7704858201302167,0.008191929289233253,0.7659605800220997,0.006360744698900497,0.7477135131890952,0.01026335790750766
0.4,0.7700911438849471,0.008219548860919162,0.7628425641215715,0.006235309440584988,0.7444860781295521,0.010431204501878769
0.45,0.7692283883505457,0.007586474356295607,0.7582259673832469,0.00626941027736269,0.7426122382854227,0.009955096564660511
0.5,0.7681655544115767,0.006766306541991862,0.7565420538620893,0.0060272760554399086,0.7407383984412934,0.009527887463877673
0.55,0.7676716662327301,0.006668395990555761,0.7553785777702617,0.005796961675141103,0.7388645585971639,0.009156424143617609
0.6000000000000001,0.767016627727086,0.0063922111391129695,0.7519049904153974,0.005121992601865037,0.7369907187530347,0.008847730688274354
0.65,0.7662051283277539,0.005902856520797004,0.7513761666963915,0.0050864835212388665,0.7351168789089053,0.008608562320593519
0.7000000000000001,0.7652787212678445,0.005496301863791883,0.7494377899927249,0.006736715865947406,0.733243039064776,0.008444828227013064
0.75,0.7633394824255375,0.005454320015924418,0.7488691213321477,0.006887673561832925,0.7313691992206467,0.008360961308418647
0.8,0.7607977283189667,0.005257195655868872,0.7484071942446043,0.007109720156074118,0.7294953593765172,0.008359365758171661
0.8500000000000001,0.7577553174501804,0.005311472896887867,0.748188679245283,0.007286517880759542,0.7276215195323881,0.008440088235191344
0.9,0.7544859469823795,0.005480660020201236,0.7478857142857143,0.007119046026437156,0.7257476796882586,0.00860081127671343
0.9500000000000001,0.7506288414666471,0.005395585145622557,0.7477957983193277,0.007374409763227018,0.7238738398441293,0.008837171011040179
1.0,0.7466,0.005535341001239224,0.7478,0.007782030583337494,0.722,0.009143303560529977

